On the investigation of two non-neutral static bodies

In this work, we have considered statics of two non-neutral bodies unaffected by external force fields. We have tried to calculate the value of $\theta$ at which net field strength becomes zero however under given boundary condition, we get no solution. Thereafter, We define a function $Y(A,\theta)$, it can be found that the function $Y$ mathematically resembles to Semi-mass empirical function $M(Z,A)$ that exists in nuclear model. Further investigations on $Y$ has shown that \textit{the nature gives double preference to a system , which is having heavier object at center of positive charge over another negative charged body}. Meanwhile, we come across another expression which depicts about the geometry of ellipse in complex plane under certain conditions, Whose physical significance is yet to be get realized. Lastly, we have investigated a case associated with non-zero net field. As a result of it, we define a new quantity as \textit{quintessence}, which behaves analogous to the electric potential, and it is mathematically turned out to be a generating function for Legendre polynomials, which also highlights the previous statement about nature's selective behaviour. We have tried to verify the constancy of a factor $\chi$ which runs throughout the various expressions in this study of statics, it is indeed found to be almost constant but highly sensitive to scale or order of size of the subject under study.

==> tizk/em.txt <==
x	y
0.000548597	1.253597955
0.000548597	1.253597955
0.000548597	1.253597955
0.001097194	2.50719591
0.001097194	2.50719591
0.001645791	3.760793865
0.001645791	3.760793865
0.002194388	5.01439182
0.002742985	6.267989775
0.002742985	6.267989775
0.003291582	7.52158773
0.003291582	7.52158773
0.003291582	7.52158773
0.003840179	8.775185685
0.003840179	8.775185685
0.004388776	10.02878364
0.004388776	10.02878364
0.004388776	10.02878364
0.004937373	11.2823816
0.00548597	12.53597955
0.00548597	12.53597955
0.00548597	12.53597955
0.006034567	13.78957751
0.006583164	15.04317546
0.006583164	15.04317546
0.006583164	15.04317546
0.007131761	16.29677342
0.007680358	17.55037137
0.007680358	17.55037137
0.007680358	17.55037137
0.008228955	18.80396933
0.008777552	20.05756728
0.008777552	20.05756728
0.008777552	20.05756728
0.008777552	20.05756728
0.009326149	21.31116524
0.009326149	21.31116524
0.009874746	22.56476319
0.009874746	22.56476319
0.009874746	22.56476319
0.010423343	23.81836115
0.010423343	23.81836115
0.010423343	23.81836115
0.01097194	25.0719591
0.01097194	25.0719591
0.01097194	25.0719591
0.01097194	25.0719591
0.01097194	25.0719591
0.01097194	25.0719591
0.011520537	26.32555706
0.012069134	27.57915501
0.012069134	27.57915501
0.012069134	27.57915501
0.012069134	27.57915501
0.012069134	27.57915501
0.012617731	28.83275297
0.012617731	28.83275297
0.013166328	30.08635092
0.013166328	30.08635092
0.013166328	30.08635092
0.013166328	30.08635092
0.013714925	31.33994888
0.014263522	32.59354683
0.014263522	32.59354683
0.014263522	32.59354683
0.014812119	33.84714479
0.015360716	35.10074274
0.015360716	35.10074274
0.015360716	35.10074274
0.015360716	35.10074274
0.015360716	35.10074274
0.015909313	36.3543407
0.015909313	36.3543407
0.01645791	37.60793865
0.01645791	37.60793865
0.01645791	37.60793865
0.01645791	37.60793865
0.01645791	37.60793865
0.017006507	38.86153661
0.017006507	38.86153661
0.017555104	40.11513456
0.017555104	40.11513456
0.017555104	40.11513456
0.017555104	40.11513456
0.017555104	40.11513456
0.018103701	41.36873252
0.018652298	42.62233047
0.018652298	42.62233047
0.018652298	42.62233047
0.018652298	42.62233047
0.018652298	42.62233047
0.018652298	42.62233047
0.019200895	43.87592843
0.019200895	43.87592843
0.019749492	45.12952638
0.019749492	45.12952638
0.019749492	45.12952638
0.019749492	45.12952638
0.019749492	45.12952638
0.019749492	45.12952638
0.020298089	46.38312434
0.020298089	46.38312434
0.020846686	47.63672229
0.020846686	47.63672229
0.020846686	47.63672229
0.020846686	47.63672229
0.021395283	48.89032025
0.02194388	50.1439182
0.02194388	50.1439182
0.02194388	50.1439182
0.02194388	50.1439182
0.02194388	50.1439182
0.022492477	51.39751616
0.023041074	52.65111411
0.023041074	52.65111411
0.023041074	52.65111411
0.023041074	52.65111411
0.023041074	52.65111411
0.023041074	52.65111411
0.023041074	52.65111411
0.023589671	53.90471207
0.023589671	53.90471207
0.023589671	53.90471207
0.024138268	55.15831002
0.024138268	55.15831002
0.024138268	55.15831002
0.024138268	55.15831002
0.024138268	55.15831002
0.024138268	55.15831002
0.024138268	55.15831002
0.024686865	56.41190798
0.025235462	57.66550593
0.025235462	57.66550593
0.025235462	57.66550593
0.025235462	57.66550593
0.025235462	57.66550593
0.025235462	57.66550593
0.025784059	58.91910389
0.025784059	58.91910389
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026332656	60.17270184
0.026881253	61.4262998
0.026881253	61.4262998
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.02742985	62.67989775
0.027978447	63.93349571
0.027978447	63.93349571
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.028527044	65.18709366
0.029075641	66.44069162
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.029624238	67.69428957
0.030172835	68.94788753
0.030721432	70.20148548
0.030721432	70.20148548
0.030721432	70.20148548
0.030721432	70.20148548
0.030721432	70.20148548
0.030721432	70.20148548
0.030721432	70.20148548
0.031270029	71.45508344
0.031270029	71.45508344
0.031818626	72.70868139
0.031818626	72.70868139
0.031818626	72.70868139
0.031818626	72.70868139
0.032367223	73.96227935
0.03291582	75.2158773
0.03291582	75.2158773
0.03291582	75.2158773
0.03291582	75.2158773
0.03291582	75.2158773
0.03291582	75.2158773
0.033464417	76.46947526
0.033464417	76.46947526
0.034013014	77.72307321
0.034013014	77.72307321
0.034013014	77.72307321
0.034013014	77.72307321
0.034013014	77.72307321
0.034013014	77.72307321
0.034013014	77.72307321
0.034561611	78.97667117
0.034561611	78.97667117
0.035110208	80.23026912
0.035110208	80.23026912
0.035110208	80.23026912
0.035110208	80.23026912
0.035110208	80.23026912
0.035110208	80.23026912
0.035110208	80.23026912
0.035658805	81.48386708
0.036207402	82.73746503
0.036207402	82.73746503
0.036207402	82.73746503
0.036207402	82.73746503
0.036207402	82.73746503
0.036207402	82.73746503
0.036207402	82.73746503
0.036755999	83.99106299
0.037304596	85.24466094
0.037304596	85.24466094
0.037304596	85.24466094
0.037304596	85.24466094
0.037304596	85.24466094
0.037304596	85.24466094
0.037853193	86.4982589
0.03840179	87.75185685
0.03840179	87.75185685
0.03840179	87.75185685
0.03840179	87.75185685
0.03840179	87.75185685
0.03840179	87.75185685
0.03840179	87.75185685
0.038950387	89.00545481
0.038950387	89.00545481
0.039498984	90.25905276
0.039498984	90.25905276
0.039498984	90.25905276
0.039498984	90.25905276
0.039498984	90.25905276
0.039498984	90.25905276
0.040047581	91.51265072
0.040047581	91.51265072
0.040596178	92.76624867
0.040596178	92.76624867
0.040596178	92.76624867
0.040596178	92.76624867
0.040596178	92.76624867
0.041144775	94.01984663
0.041144775	94.01984663
0.041693372	95.27344458
0.041693372	95.27344458
0.041693372	95.27344458
0.041693372	95.27344458
0.041693372	95.27344458
0.041693372	95.27344458
0.041693372	95.27344458
0.042241969	96.52704254
0.042241969	96.52704254
0.042790566	97.78064049
0.042790566	97.78064049
0.042790566	97.78064049
0.042790566	97.78064049
0.042790566	97.78064049
0.042790566	97.78064049
0.043339163	99.03423845
0.04388776	100.2878364
0.04388776	100.2878364
0.04388776	100.2878364
0.04388776	100.2878364
0.04388776	100.2878364
0.04388776	100.2878364
0.04388776	100.2878364
0.044436357	101.5414344
0.044436357	101.5414344
0.044984954	102.7950323
0.044984954	102.7950323
0.044984954	102.7950323
0.044984954	102.7950323
0.045533551	104.0486303
0.046082148	105.3022282
0.046082148	105.3022282
0.046630745	106.5558262
0.046630745	106.5558262
0.047179342	107.8094241
0.047179342	107.8094241
0.047179342	107.8094241
0.047727939	109.0630221
0.048276536	110.31662
0.048276536	110.31662
0.048276536	110.31662
0.048276536	110.31662
0.048825133	111.570218
0.04937373	112.823816
0.04937373	112.823816
0.049922327	114.0774139
0.050470924	115.3310119
0.050470924	115.3310119
0.050470924	115.3310119
0.050470924	115.3310119
0.050470924	115.3310119
0.051019521	116.5846098
0.051019521	116.5846098
0.051568118	117.8382078
0.051568118	117.8382078
0.051568118	117.8382078
0.051568118	117.8382078
0.051568118	117.8382078
0.051568118	117.8382078
0.052116715	119.0918057
0.052116715	119.0918057
0.052665312	120.3454037
0.052665312	120.3454037
0.052665312	120.3454037
0.052665312	120.3454037
0.052665312	120.3454037
0.052665312	120.3454037
0.053213909	121.5990016
0.053213909	121.5990016
0.053762506	122.8525996
0.053762506	122.8525996
0.053762506	122.8525996
0.053762506	122.8525996
0.054311103	124.1061975
0.0548597	125.3597955
0.055408297	126.6133935
0.055408297	126.6133935
0.055956894	127.8669914
0.056505491	129.1205894
0.057054088	130.3741873
0.057602685	131.6277853
0.058151282	132.8813832
0.058699879	134.1349812
0.059248476	135.3885791
0.059797073	136.6421771
0.06034567	137.8957751
0.060894267	139.149373
0.061442864	140.402971
0.061991461	141.6565689
0.062540058	142.9101669
0.063088655	144.1637648
0.063637252	145.4173628
0.064185849	146.6709607
0.064734446	147.9245587


==> tizk/nm.txt <==
x	y
1.007276435	1.253597955
2.013553181	1.253597955
3.015500681	1.253597955
3.014932126	2.50719591
4.00150606	2.50719591
6.013477096	3.760793865
7.014357646	3.760793865
9.009988677	5.01439182
10.01019397	6.267989775
11.00656238	6.267989775
12	7.52158773
13.00006325	7.52158773
13.99995041	7.52158773
13.99923383	8.775185685
14.99626872	8.775185685
15.99052584	10.02878364
16.99474298	10.02878364
17.99477084	10.02878364
18.99346579	11.2823816
19.98695421	12.53597955
20.98836072	12.53597955
21.98589914	12.53597955
22.98373472	13.78957751
23.97845853	15.04317546
24.97925381	15.04317546
25.9760098	15.04317546
26.97440677	16.29677342
27.96924618	17.55037137
28.96881431	17.55037137
29.96608978	17.55037137
30.96553304	18.80396933
31.96329362	20.05756728
32.96268136	20.05756728
33.95908945	20.05756728
35.95830316	20.05756728
34.95952653	21.31116524
36.95657645	21.31116524
35.95767036	22.56476319
37.95285736	22.56476319
39.95250838	22.56476319
38.95328314	23.81836115
39.95357482	23.81836115
40.95140192	23.81836115
39.95161892	25.0719591
41.94764589	25.0719591
42.9477945	25.0719591
43.94450962	25.0719591
45.94271706	25.0719591
47.94155082	25.0719591
44.94438774	26.32555706
45.94055859	27.57915501
46.93968966	27.57915501
47.93587285	27.57915501
48.93579655	27.57915501
49.93271776	27.57915501
49.93453828	28.83275297
50.93133931	28.83275297
49.9328755	30.08635092
51.9273399	30.08635092
52.92748182	30.08635092
53.92571283	30.08635092
54.92432899	31.33994888
53.92534547	32.59354683
55.92067281	32.59354683
57.91901091	32.59354683
58.91838217	33.84714479
57.91998169	35.10074274
59.91542516	35.10074274
60.91569485	35.10074274
61.91298465	35.10074274
63.9126061	35.10074274
62.91368841	36.3543407
64.91188039	36.3543407
63.9126841	37.60793865
65.9095759	37.60793865
66.91066984	37.60793865
67.90838664	37.60793865
69.90886129	37.60793865
68.90856699	38.86153661
70.90769607	38.86153661
69.90669365	40.11513456
71.90452072	40.11513456
72.90590385	40.11513456
73.90362266	40.11513456
75.90384762	40.11513456
74.90349087	41.36873252
73.90382364	42.62233047
75.90056141	42.62233047
76.90126186	42.62233047
77.89865698	42.62233047
79.8978695	42.62233047
81.8980472	42.62233047
78.89913671	43.87592843
80.89708881	43.87592843
77.90061545	45.12952638
79.89662859	45.12952638
81.89373324	45.12952638
82.89437767	45.12952638
83.89174824	45.12952638
85.89086114	45.12952638
84.89149165	46.38312434
86.88888244	46.38312434
83.89257241	47.63672229
85.88841391	47.63672229
86.88803081	47.63672229
87.88476581	47.63672229
88.88444502	48.89032025
89.88275382	50.1439182
90.88369572	50.1439182
91.88309082	50.1439182
93.88436692	50.1439182
95.88632752	50.1439182
92.88388052	51.39751616
91.88376689	52.65111411
93.88204383	52.65111411
94.8827977	52.65111411
95.88163505	52.65111411
96.88297705	52.65111411
97.88236375	52.65111411
99.88443073	52.65111411
96.88277703	53.90471207
97.88362273	53.90471207
98.88266113	53.90471207
95.88345198	55.15831002
97.88114853	55.15831002
98.88179583	55.15831002
99.88007603	55.15831002
100.8814386	55.15831002
101.8802058	55.15831002
103.8812892	55.15831002
102.8808111	56.41190798
101.8803667	57.66550593
103.878795	57.66550593
104.8798441	57.66550593
105.8782449	57.66550593
107.8786561	57.66550593
109.8799367	57.66550593
106.8793075	58.91910389
108.8789712	58.91910389
105.8801272	60.17270184
107.8778507	60.17270184
109.876674	60.17270184
110.8778502	60.17270184
111.8764302	60.17270184
112.8780755	60.17270184
113.8770324	60.17270184
115.8784305	60.17270184
112.8771806	61.4262998
114.8769975	61.4262998
111.877394	62.67989775
113.8753529	62.67989775
114.8759148	62.67989775
115.874313	62.67989775
116.8755241	62.67989775
117.8741767	62.67989775
118.8758813	62.67989775
119.8747718	62.67989775
121.876014	62.67989775
123.8778468	62.67989775
120.8758336	63.93349571
122.8762348	63.93349571
119.8755323	65.18709366
121.8745165	65.18709366
122.8757428	65.18709366
123.8742901	65.18709366
124.8759029	65.18709366
125.8747839	65.18709366
127.8759342	65.18709366
129.8776957	65.18709366
126.8753963	66.44069162
123.8762678	67.69428957
125.8746741	67.69428957
127.8739068	67.69428957
128.8751566	67.69428957
129.8738851	67.69428957
130.8754598	67.69428957
131.8745308	67.69428957
133.8757704	67.69428957
135.8775902	67.69428957
132.8752791	68.94788753
129.8755993	70.20148548
131.8743397	70.20148548
133.8737867	70.20148548
134.8749669	70.20148548
135.8738543	70.20148548
136.8751057	70.20148548
137.8745256	70.20148548
137.8758449	71.45508344
138.8750863	71.45508344
135.8753106	72.70868139
137.8741724	72.70868139
139.8736245	72.70868139
141.8774318	72.70868139
140.8752904	73.96227935
141.8748132	75.2158773
142.8769042	75.2158773
144.8796635	75.2158773
145.8802068	75.2158773
147.8839835	75.2158773
149.8879864	75.2158773
144.8792915	76.46947526
146.8816806	76.46947526
143.8779935	77.72307321
146.8808914	77.72307321
147.8808162	77.72307321
148.8831791	77.72307321
149.8832699	77.72307321
151.8857267	77.72307321
153.8882039	77.72307321
150.8852962	78.97667117
152.8866764	78.97667117
151.8846893	80.23026912
153.8857639	80.23026912
154.8875203	80.23026912
155.887021	80.23026912
156.8888584	80.23026912
157.8890021	80.23026912
159.8919522	80.23026912
158.8896959	81.48386708
155.8880773	82.73746503
157.8882085	82.73746503
159.8889972	82.73746503
160.8907331	82.73746503
161.8905982	82.73746503
162.8925309	82.73746503
163.8929745	82.73746503
164.8935728	83.99106299
161.8914838	85.24466094
163.8919042	85.24466094
165.8929949	85.24466094
166.89475	85.24466094
167.8950721	85.24466094
169.8981656	85.24466094
168.8963647	86.4982589
167.8954878	87.75185685
169.8963646	87.75185685
170.8979284	87.75185685
171.8979841	87.75185685
172.8998133	87.75185685
173.9004646	87.75185685
175.9041746	87.75185685
174.9018248	89.00545481
175.9037393	89.00545481
173.9005471	90.25905276
175.9019086	90.25905276
176.9037287	90.25905276
177.9042068	90.25905276
178.9063242	90.25905276
179.907058	90.25905276
179.9074172	91.51265072
180.9079482	91.51265072
179.9061146	92.76624867
181.9076078	92.76624867
182.9096266	92.76624867
183.9103347	92.76624867
185.9137666	92.76624867
184.9118097	94.01984663
186.9146053	94.01984663
183.9107951	95.27344458
185.9121416	95.27344458
186.914054	95.27344458
187.9141418	95.27344458
188.9164508	95.27344458
189.9167503	95.27344458
191.9197836	95.27344458
190.9183473	96.52704254
192.9206796	96.52704254
189.9171391	97.78064049
191.9182481	97.78064049
193.9198903	97.78064049
194.9220011	97.78064049
195.9221615	97.78064049
197.9251043	97.78064049
196.9232296	99.03423845
195.9219448	100.2878364
197.9228808	100.2878364
198.9243929	100.2878364
199.9244388	100.2878364
200.9264151	100.2878364
201.9267556	100.2878364
203.9296062	100.2878364
202.9279082	101.5414344
204.9299914	101.5414344
203.928059	102.7950323
205.9294807	102.7950323
206.9309123	102.7950323
207.9316675	102.7950323
208.9348655	104.0486303
208.9363487	105.3022282
209.936792	105.3022282
209.9405172	106.5558262
210.9408659	106.5558262
210.9434218	107.8094241
219.9642148	107.8094241
221.9703989	107.8094241
222.9720081	109.0630221
222.9702258	110.31662
223.9719355	110.31662
225.9771338	110.31662
227.9827942	110.31662
226.9789272	111.570218
229.9837604	112.823816
231.9886821	112.823816
230.9859619	114.0774139
232.9891646	115.3310119
233.9904814	115.3310119
234.9934592	115.3310119
235.9950973	115.3310119
238.0003175	115.3310119
235.9955505	116.5846098
236.9971541	116.5846098
237.997992	117.8382078
239.0005955	117.8382078
240.0022457	117.8382078
241.0052836	117.8382078
242.0071747	117.8382078
244.0126372	117.8382078
241.0047126	119.0918057
243.0092646	119.0918057
243.008724	120.3454037
244.0100875	120.3454037
245.0128262	120.3454037
246.0145585	120.3454037
247.0176888	120.3454037
248.0196846	120.3454037
247.0170934	121.5990016
249.0217738	121.5990016
249.0210914	122.8525996
250.0226437	122.8525996
251.0258261	122.8525996
252.0278647	122.8525996
252.0286689	124.1061975
257.0402464	125.3597955
258.0430232	126.6133935
260.0482417	126.6133935
259.0450731	127.8669914
262.0531045	129.1205894
267.0647359	130.3741873
268.0680673	131.6277853
271.0757787	132.8813832
272.0795601	134.1349812
270.0750415	135.3885791
276.0917929	136.6421771
281.1041643	137.8957751
280.1042457	139.149373
285.1156771	140.402971
284.1167385	141.6565689
289.1278799	142.9101669
288.1296513	144.1637648
293.1408527	145.4173628
292.1432742	146.6709607
294.1491856	147.9245587


==> tizk/ratio.txt <==
x	y
1	1836.095413
1	3670.36856
1	5496.750221
2	2747.85692
2	3647.036039
3	3653.852218
3	4261.997815
4	4105.923236
5	3649.379769
5	4012.622153
6	3645.66339
6	3949.487892
6	4253.258891
7	3645.463877
7	3905.096278
8	3643.504668
8	3872.319522
8	4100.179831
9	3846.876829
10	3643.285364
10	3825.824916
10	4007.659383
11	3808.680012
12	3642.391187
12	3794.414633
12	3945.824501
13	3782.292588
14	3641.659175
14	3771.805208
14	3901.652733
15	3762.997008
16	3641.481545
16	3755.338773
16	3868.856539
16	4096.620921
17	3748.549003
17	3962.683467
18	3641.376736
18	3843.426187
18	4045.927701
19	3737.119957
19	3833.086451
19	3928.816495
20	3641.253864
20	3823.174925
20	3914.330055
20	4005.17225
20	4187.292043
20	4369.46892
21	3901.240692
22	3806.450288
22	3889.234278
22	3971.774018
22	4054.623683
22	4137.224573
23	3957.489526
23	4036.489549
24	3792.467839
24	3943.950045
24	4019.912144
24	4095.729108
25	4004.71231
26	3780.647267
26	3920.537495
26	4060.638804
27	3977.714611
28	3770.656374
28	3900.562003
28	3965.680692
28	4030.605387
28	4160.783007
29	3954.519495
29	4080.11838
30	3883.402212
30	4004.735468
30	4065.562993
30	4126.18532
30	4247.736273
31	4051.894195
31	4169.445029
32	3982.12928
32	4095.932483
32	4152.974762
32	4209.808307
32	4323.748103
33	4137.468403
34	3962.1833
34	4069.233797
34	4122.884047
34	4176.357089
34	4283.540264
34	4390.775185
35	4109.138491
35	4213.193646
36	3944.436416
36	4045.502972
36	4146.624796
36	4197.29164
36	4247.792715
36	4349.016225
37	4182.240587
37	4280.643485
38	4024.264212
38	4120.003242
38	4167.954121
38	4215.766756
39	4154.394453
40	4096.028315
40	4141.64203
40	4187.185257
40	4278.384995
40	4369.615926
41	4129.553207
42	3987.824825
42	4074.551552
42	4117.985025
42	4161.33532
42	4204.794318
42	4248.168455
42	4335.059673
43	4106.999925
43	4149.42721
43	4191.777881
44	3972.258987
44	4055.019545
44	4096.474355
44	4137.8311
44	4179.315543
44	4220.692464
44	4303.593333
45	4167.431188
46	4037.190472
46	4116.381742
46	4156.050091
46	4195.613496
46	4274.883342
46	4354.18764
47	4145.169988
47	4222.724251
48	4020.867749
48	4096.732618
48	4172.639249
48	4210.659579
48	4248.581313
48	4286.619454
48	4324.555504
48	4400.559917
49	4199.104134
49	4273.498617
50	4078.673198
50	4151.512052
50	4187.989174
50	4224.387408
50	4260.888198
50	4297.29571
50	4333.814488
50	4370.230671
50	4443.189225
50	4516.16931
51	4320.319621
51	4391.817557
52	4202.171534
52	4272.244837
52	4307.34228
52	4342.345812
52	4377.456804
52	4412.472034
52	4482.621271
52	4552.79193
53	4363.631958
54	4181.58495
54	4249.043437
54	4316.529821
54	4350.328154
54	4384.041376
54	4417.850674
54	4451.575458
54	4519.129586
54	4586.703302
55	4403.804917
56	4227.524266
56	4292.584397
56	4357.667532
56	4390.256514
56	4422.770862
56	4455.362162
56	4487.893845
57	4409.201055
57	4441.156299
58	4270.307291
58	4333.127784
58	4395.96683
58	4458.942752
59	4352.405839
60	4310.231772
60	4340.675826
60	4401.520712
60	4431.917746
60	4492.793541
60	4553.676207
61	4329.353518
61	4389.189884
62	4230.086563
62	4318.373296
62	4347.771597
62	4377.241578
62	4406.644759
62	4465.518013
62	4524.391866
63	4365.690482
63	4423.598089
64	4325.941028
64	4382.935125
64	4411.466896
64	4439.93442
64	4468.468498
64	4496.954336
64	4554.00185
65	4455.833444
66	4305.420126
66	4360.661074
66	4415.920181
66	4443.586786
66	4471.201723
66	4498.873763
66	4526.504677
67	4486.167627
68	4339.71953
68	4393.343496
68	4446.985431
68	4473.838827
68	4500.65381
68	4554.349432
69	4461.878941
70	4372.074526
70	4424.178264
70	4450.259439
70	4476.301342
70	4502.389428
70	4528.446841
70	4580.624357
71	4490.374507
71	4516.097345
72	4402.65874
72	4453.327423
72	4478.690609
72	4504.01982
72	4529.390534
72	4554.726218
73	4492.341678
73	4517.325234
74	4431.602271
74	4480.904773
74	4505.587363
74	4530.237668
74	4579.587926
75	4494.17477
75	4542.851561
76	4411.031929
76	4459.03348
76	4483.063975
76	4507.050709
76	4531.090717
76	4555.082528
76	4603.124536
77	4519.636557
77	4567.038048
78	4438.294626
78	4485.059817
78	4531.837469
78	4555.256435
78	4578.629821
78	4625.437867
79	4543.770945
80	4464.159138
80	4509.751257
80	4532.571106
80	4555.357549
80	4578.187975
80	4600.981131
80	4646.616875
81	4566.708928
81	4611.763999
82	4533.250363
82	4577.741276
82	4600.002755
82	4622.249198
83	4588.59151
84	4533.997605
84	4555.707602
85	4502.190929
85	4523.643486
86	4471.097154
86	4662.299333
86	4704.821845
87	4671.729237
88	4618.604487
88	4639.353898
88	4680.889568
88	4722.434811
89	4648.81329
90	4658.018756
90	4698.625809
91	4626.906952
92	4616.304718
92	4636.144196
92	4656.016584
92	4675.862429
92	4715.592635
93	4625.593221
93	4645.224993
94	4615.215781
94	4634.658094
94	4654.081921
94	4673.532658
94	4692.961156
94	4731.850737
95	4624.326621
95	4662.789368
96	4614.20838
96	4633.2221
96	4652.261933
96	4671.282655
96	4690.329923
96	4709.355649
97	4641.964818
97	4679.636931
98	4631.872841
98	4650.502037
98	4669.161555
98	4687.799797
99	4640.463091
100	4685.411083
101	4657.118828
101	4693.308688
102	4629.368333
103	4637.65733
104	4680.904476
105	4653.74257
106	4661.561524
107	4635.095758
108	4558.345797
109	4617.145607
110	4658.232551
111	4599.845922
112	4640.338333
113	4583.15926
114	4623.083016
115	4567.059661
116	4606.434809
117	4551.521538
118	4543.936092

